CommitBART: A Large Pre-trained Model for GitHub Commits

GitHub commits, which record the code changes with natural language messages for description, play a critical role for software developers to comprehend the software evolution. To promote the development of the open-source software community, we collect a commit benchmark including over 7.99 million commits across 7 programming languages. Based on this benchmark, we present CommitBART, a large pre-trained encoder-decoder Transformer model for GitHub commits. The model is pre-trained by three categories (i.e., denoising objectives, cross-modal generation and contrastive learning) for six pre-training tasks to learn commit fragment representations. Furthermore, we unify a ``commit intelligence'' framework with one understanding task and three generation tasks for commits. The comprehensive experiments on these tasks demonstrate that CommitBARTsignificantly outperforms previous pre-trained works for code. Further analysis also reveals each pre-training task enhances the model performance.

==> LaTeX/CommitBART-response.txt <==
We express our gratitude to reviewers, the following are responses.
Reviewer#2:
Q1:Starts from PLBART? A1:PLBART and CodeT5 both use encoder-decoder with different model sizes. One of our targets is to confirm encoder-decoder trained by designed tasks is better. Hence, we select to use a smaller model(BART) with limited computing resources. We believe these tasks are also applicable to T5(same architecture). Q2: Changes in multiple files. A2:We collect commits that only modify one file and currently we do not consider the commits that have multiple file modifications since their length may exceed maximum input length(512) of CommiBART. Q3:Difference between Code Edit[1, 2] and Code Review[3, 4]? A3:NatGen[2] pre-trained a model using program functions for code representations, ours is for commits. Code review[3,4] collected data from GitHub pull requests(PRs), we use GitHub commits. Furthermore, [3,4] only provided data for java, we provide 7 language data. [1] generated patched code on buggy code, ours is based on previous code (not buggy code) to generate updated code. 
Reviewer#6:
Q1:Significant improvements. A1:The improvement of CommitBART on patch identification is minor. However, since the best baseline (UniXcoder) has reached 95.32 in F1, CommitBART further improves its result to 95.36. On other three tasks, CommitBART improves best baselines from 18.04 to 20.60, 25.54 to 29.72 in EM, 19.07 to 24.69 in EM, which are significant. Q2:Execution-based metrics. A2:There is no open-source dataset that uses execution-based metrics to evaluate updated code in commits.Q3:Reproducibility. A3:As our paper claims we have made code and data public at:https://anonymous.4open.science/r/CommitBart-443E. Q4:Commit messages are short. A4:We filter out commits that have non-English commit messages and these commits serve as merge or rollback to remove meaningless commits. We also compare the length of commit message with the summary from codeseachnet. We find that the extremely short message (1<=length<3) only accounts for 4.4%, which is almost same as ratio (4.5%) of summary with its 1<=length<3 in codesearchnet. The message (length<10) account for 46.5%, which is slightly greater than summary(42.3%).
Reviewer#7:
Q1:filter commits before extraction? A1:We are sorry for the misunderstanding. We filter out commits where commit messages are non-English. Then we filter out these commits that the changed code length is larger than 2000. After that, we get the first sentence as a commit message. We will revise it. Q2:split criteria? A2:We conduct de-duplication to remove same data over our dataset. Since we split the data based on "project" and only select projects which have less than 2000 commits to construct fine-tuning dataset. Hence, the ratio is inconsistent in Table 1. Similarly, we split fine-tuning dataset into train/validation/test on "project" and try to maintain a ratio of 75%:10%:15%. The exact number over 7 languages is 76.73%:9.62%:13.64% and we will revise it. Q3:duplication with E-SPI? A3:We conducted de-duplication on E-SPI with the pre-training data. Q4:ATOM dataset? A4:Since ATOM only provides data for Java. In contrast, we provide data from 7 languages. We conduct experiments on ATOM. After de-duplicating ATOM data with our benchmark. Smoothed BLEU-4 are: CommitBART:17.85 CodeT5:13.17 UniXcoder:13.06 PLBART:12.35 CodeBERT:10.72. Results confirmed CommitBART is best. Q5: Incr-CodeT5 and Incr-UniXcoder? A5:First, we pre-train CodeBERT and PLBART with MLM and text infilling respectively since each is widely used in encoder-only or encoder-decoder. Currently, encoder-only and encoder-decoder modes are two mainstream basic models. In contrast, UniXcoder is a unified model, which incorporates MLM, Denosing and ULM for different modes, and it is complex. Second, PLBART and CodeT5 share same model architecture with different model sizes, we conduct Incr-PLBART due to the limited computing resources and to keep model size consistent with CommitBART. In this way, we confirm the effectiveness of our proposed pre-train objectives.Q6:more supervised data? A6:We clarify that CodeT5 and UniXcoder also take PL->NL generation as one of pre-training tasks. Then they both use code summarization(PL->NL) as one of fine-tuning tasks. In addition, even without PL2NL and PLNL2PL, CommitBART still gets better results and it confirms other pre-training tasks are also useful.Q7:For understanding tasks? A7:In T5, CodeT5 and PLBART, the reported values of understanding tasks such as text classification, code defect detection and clone detection have confirmed encoder-decoder is better.
Reviewer#8:
Q1:Novelty. A1:We design 6 pre-training tasks for commits. Besides text infilling, we design 5 pre-training tasks customized for commits and these tasks are also our contributions.Q2:Which BLEU variants? A2:We use "smoothed BLEU-4" to evaluate commit message generation since Tao et al.[4] confirmed B-Norm (i.e.smoothed BLEU-4) is better.
